Heterogeneous Multiscale Method for the Maxwell equations with high contrast

In this paper, we suggest a new Heterogeneous Multiscale Method (HMM) for the (time-harmonic) Maxwell scattering problem with high contrast. The method is constructed for a setting as in Bouchitt\'e, Bourel and Felbacq (C.R. Math. Acad. Sci. Paris 347(9-10):571--576, 2009), where the high contrast in the parameter leads to unusual effective parameters in the homogenized equation. We present a new homogenization result for this special setting, compare it to existing homogenization approaches and analyze the stability of the two-scale solution with respect to the wavenumber and the data. This includes a new stability result for solutions to time-harmonic Maxwell's equations with matrix-valued, spatially dependent coefficients. The HMM is defined as direct discretization of the two-scale limit equation. With this approach we are able to show quasi-optimality and a priori error estimates in energy and dual norms under a resolution condition that inherits its dependence on the wavenumber from the stability constant for the analytical problem. This is the first wavenumber-explicit resolution condition for time-harmonic Maxwell's equations. Numerical experiments confirm our theoretical convergence results.

==> images/muhom.csv <==
omega,Re(mu)_outside,Im(mu),Re(mu)_offdiag,Im(mu)_offdiag,Re(mu)
4,0.146669,0.000269784,2.81E-05,4.28E-07,0.959733
5,0.164297,0.000569203,6.03E-05,1.18E-06,0.977361
6,0.195594,0.00128167,0.00013841,3.75E-06,1.008658
7,0.261593,0.00355636,0.000392304,1.70E-05,1.074657
8,0.478146,0.0185067,0.00208591,0.000202225,1.29121
8.5,1.0013,0.103189,0.0115976,0.00268964,1.814364
8.6,1.31648,0.18895,0.0208992,0.00667646,2.129544
8.7,1.93473,0.4418,0.0460237,0.00237745,2.747794
8.8,3.45177,1.78854,0.115329,0.129597,4.264834
8.9,-2.34145,7.16213,-0.565472,-0.5477,-1.528386
9,-2.65547,1.06605,0.0882852,-0.0779266,-1.842406
9.1,-1.54068,0.340233,0.03529,-0.0151371,-0.727616
9.2,-1.05535,0.164023,0.0179715,-0.00518584,-0.242286
9.3,-0.791991,0.0964128,0.0108138,-0.0023633,0.021073
9.4,-0.627764,0.0635796,0.00722618,-0.00127404,0.1853
9.5,-0.515821,0.0451882,0.00518192,-0.000766802,0.297243
10,-0.254421,0.0145738,0.00171537,-0.000141731,0.558643
11,-0.100249,0.00453058,0.00055814,-0.000024,0.712815
12,-0.0435202,0.00237214,0.000307559,-0.000008,0.7695438
13,-0.0125724,0.0016022,0.000225977,-0.00000281,0.8004916
14,0.0086106,0.00130618,0.000208671,0.000000486,0.8216746
15,0.0261661,0.00128177,0.000245187,0.00000636,0.8392301
16,0.0438666,0.00153721,0.000332344,0.0000134,0.8569306
17,0.0666025,0.00238175,0.000613924,0.0000392,0.8796665
18,0.1016136,0.00537577,0.00157114,0.000170832,0.9146776
19,0.231695,0.0268883,0.00862589,0.0022424,1.044759
19.2,0.303987,0.0483812,0.0153379,0.00541698,1.117051
19.4,0.441806,0.11108,0.0326171,0.0185568,1.25487
19.5,0.565463,0.199694,0.0511227,0.00430052,1.378527
19.6,0.740535,0.43846,0.0684686,0.124451,1.553599
19.7,0.657602,1.05216,-0.126484,0.308471,1.470666
19.8,0.0071234,1.28922,-0.419605,-0.0994475,0.8201874
19.9,-0.717569,0.949645,-0.00476651,-0.265658,0.095495
20,-0.676096,0.382027,0.00698976,-0.0909756,0.136968
20.1,-0.506922,0.183777,0.0476224,-0.034529,0.306142
20.2,-0.392681,0.106284,0.0323949,-0.0161645,0.420383
20.3,-0.316812,0.0691401,0.0218224,-0.00877,0.496252
20.4,-0.263731,0.0486223,0.0159664,-0.00528393,0.549333
20.5,-0.224739,0.0361206,0.0121783,-0.00342749,0.588325
20.6,-0.194942,0.0279443,0.0096024,-0.00235176,0.618122
20.7,-0.171445,0.0223044,0.00777617,-0.00168571,0.641619
20.8,-0.152438,0.0182492,0.00643598,-0.00125131,0.660626
20.9,-0.136739,0.0152352,0.00542391,-0.000955652,0.676325
21,-0.123544,0.0129334,0.00464086,-0.000747178,0.68952
22,-0.055194,0.00432638,0.00160858,-0.000136809,0.75787
23,-0.0268893,0.00243169,0.00086835,-0.0000525,0.7861747
24,-0.00993676,0.00180956,0.000637436,-0.0000287,0.80312724
25,0.00439091,0.00186376,0.00049558,-0.00000993,0.81745491
26,0.0261013,0.005612147,0.000578652,0.000114467,0.8391653
26.5,0.0537049,0.064726,-0.00376958,0.00506813,0.8667689
26.6,0.00776648,0.093886,-0.00921149,-0.0045178,0.82083048
26.7,-0.0333418,0.0602414,0.00083061,-0.00754828,0.7797222
26.8,-0.0305472,0.0298249,0.00313122,-0.00341818,0.7825168
27,-0.0137141,0.0106536,0.00229549,-0.000813458,0.7993499

